Reconstructed (charm) baryon methods at finite temperature on anisotropic lattices

Reconstructed-correlator methods have been used to investigate thermal effects in mesonic correlation functions in a fit-independent manner. This technique has recently been extended to the baryonic sector. In this work different ways of implementing this approach for baryon correlators are examined. Using both real and synthetic data it is found that for heavy baryons, such as the $\Xi_{cc}(ccu)$ baryon, different choices are equivalent and that for the lighter nucleon the effect of different implementations is minimal. Further comparison to the so-called "double ratio" using the FASTSUM Generation 2L thermal ensembles shows that reconstructed-correlator ratios and double ratios contain nearly identical quantitative information.

==> Figures/128_doublet_2fl_uud.toml <==
[cfuns]
cfLabels = [ "doublet_2fl_uud_128x32s0", "doublet_2fl_uud_128x32s1", "doublet_2fl_uud_128x32s2", "doublet_2fl_uud_128x32s3", "doublet_2fl_uud_128x32s4", "doublet_2fl_uud_128x32s5", "doublet_2fl_uud_128x32s6", "doublet_2fl_uud_128x32s7",]
hadronType = "baryon"
norm = "labelSrcAve"
cfSkip = [ "STRINGNOTINNAME",]
cfCut = 1000

[analysis]
figText = [ "$N$", "$\\Sigma$", "$\\Sigma_c$", "$\\Xi^\\prime_c$", "$\\Omega_c$", "$\\Xi_{cc}$", "$\\Omega_{cc}$", "$\\Omega_{ccc}$",]
numAnalyses = [ 6, 2,]
fitFunc = "AexpEEFit"
fitMin = 1
fitMax = 200
covFit = true
redoFits = false
twoSided = true
anaDir = "fits/"
massdt = 2
effExLim = [ "None", "None",]
effEyLim = [ 0.2, 1.2 ]
GxLim = [ 0, 21,]
GyLim = [ 0.0008, 1.4,]
#EFitLim = [ -0.05, 0.5,]
EFitLim = [ -0.2, 1.5,]
src_t0 = 0
effEMethod = "centre"
delta = [ 0.1, 0.3, 0.5,]
WMin = 0
WMax = 1.0
WNum = 100
RxLim = [ "None", "None",]
RyLim = [ 0, 1,]
RCurves = [ 4,]
RXPoints = [ 0.289, 0.579, 0.661, 0.771, 0.925, 1.028, 1.157, 1.322, 1.542, 1.851, 2.341,]
symMathLabels = [ "doublet_2fl_uud_128x32",]
symMathMaths = [ "M:doublet_2fl_uud_128x32s0,doublet_2fl_uud_128x32s1,doublet_2fl_uud_128x32s2,doublet_2fl_uud_128x32s3,doublet_2fl_uud_128x32s4,doublet_2fl_uud_128x32s5,doublet_2fl_uud_128x32s6,doublet_2fl_uud_128x32s7:(doublet_2fl_uud_128x32s0+doublet_2fl_uud_128x32s1+doublet_2fl_uud_128x32s2+doublet_2fl_uud_128x32s3+doublet_2fl_uud_128x32s4+doublet_2fl_uud_128x32s5+doublet_2fl_uud_128x32s6+doublet_2fl_uud_128x32s7)/8", ]
labelsToAnalyse = [ "doublet_2fl_uud_128x32" ]

[cfuns.doublet_2fl_uud_128x32s0]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s0.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s1]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s1.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s2]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s2.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s3]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s3.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s4]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s4.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s5]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s5.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s6]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s6.list"
latt = 128
ext = ""

[cfuns.doublet_2fl_uud_128x32s7]
cfDir = "/128x32/data/doublet.2fl_uud/"
cfList = "/128x32/lists/doublet.2fl.uud-s7.list"
latt = 128
ext = ""

